Simulations for direct dark matter searches using ALPS II's TES detection system

Transition Edge Sensors (TES) are superconducting microcalorimeters that can be used for single-photon detection with extremely low backgrounds. When they are within their superconducting transition region, small temperature fluctuations - like the energy deposited by single photons - lead to large resistance variations. These variations can be measured using Superconducting Quantum Interference Devices (SQUIDs). This technology is planned to be used as a single-photon detector for later runs of the ALPS II experiment, a light-shining-through-walls experiment at DESY Hamburg, searching for Axion-Like Particles (ALPs), which are possible Dark Matter (DM) candidates. Due to the very low dark count rates in our setup, our TES system might be viable for direct DM searches at sub-MeV masses through electron-scattering of DM in the superconducting chip, as well. Simulations concerning background rejection and calibration methods demonstrate the needed sub-eV sensitivity already.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

